Nonlinear Dissipative Forces in Celestial Motion Using the Method of Multiple Scales

This paper investigates the influence of nonlinear dissipative forces, specifically Gravitational Friction (GF), on the precession of celestial bodies within the framework of general relativity. We derive a modified line element by introducing a density-dependent term to model interactions between planetary bodies and the low-density interplanetary medium, providing a covariant description of dissipative forces in planetary motion. The resulting metric modification leads to corrections in the perihelion precession of Mercury, also reproducing the classical relativistic predictions. Utilizing the method of multiple scales, we analyze perturbative effects induced by GF. Using this model, we successfully constrain the medium density near Mercury to approximately $\rho_0 \approx 1.12 \times 10^{-10} \, \text{kg/m}^3$. These findings offer a new approach for incorporating dissipative mechanisms into general relativity, with potential applications in other astrophysical systems.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

